On Convergence to Essential Singularities

An iterative optimization method applied to a function $f$ on $\mathbb{R}^n$ will produce a sequence of arguments $\{\mathbf{x}_k\}_{k \in \mathbb{N}}$; this sequence is often constrained such that $\{f(\mathbf{x}_k)\}_{k \in \mathbb{N}}$ is monotonic. As part of the analysis of an iterative method, one may ask under what conditions the sequence $\{\mathbf{x}_k\}_{k \in \mathbb{N}}$ converges. In 2005, Absil et al.\ employed the {\L}ojasiewicz gradient inequality in a proof of convergence; this requires that the objective function exist at a cluster point of the sequence. Here we provide a convergence result that does not require $f$ to be defined at the limit $\lim_{k \to \infty} \mathbf{x}_k$, should the limit exist. We show that a variant of the {\L}ojasiewicz gradient inequality holds on sets adjacent to singularities of bounded multivariate rational functions. We extend the results of Absil et al.\ to prove that if $\{\mathbf{x}_k\}_{k \in \mathbb{N}} \subset \mathbb{R}^n$ has a cluster point $\mathbf{x}_*$, if $f$ is a bounded multivariate rational function on $\mathbb{R}^n$, and if a technical condition holds, then $\mathbf{x}_k \to \mathbf{x}_*$ even if $\mathbf{x}_*$ is not in the domain of $f$. We demonstrate how this may be employed to analyze divergent sequences by mapping them to projective space, and consider the implications this has for the study of low-rank tensor approximations.

==> figure_rational_pinch.dat <==
2 -0.1 0.00995515
1.85102 -1.2393 0.0775384
0.668129 -1.08432 0.170322
0.736344 -0.565786 0.259426
0.389427 -0.519428 0.337646
0.41169 -0.354928 0.381754
0.28284 -0.337675 0.412263
0.29246 -0.266321 0.430466
0.228031 -0.257727 0.44373
0.233398 -0.218088 0.452663
0.195666 -0.213586 0.45953
0.198423 -0.187733 0.46457
0.173512 -0.185631 0.468607
0.175087 -0.1677 0.471804
0.156189 -0.165738 0.474511
0.157771 -0.152834 0.476744
0.141989 -0.150207 0.478756
0.143822 -0.140376 0.480448
0.131121 -0.137604 0.482005
0.132585 -0.129739 0.483253
0.121797 -0.127591 0.484389
0.123412 -0.12078 0.48541
0.115485 -0.119707 0.486226
0.116442 -0.113784 0.48696
0.110447 -0.113519 0.487581
0.1108 -0.108531 0.48815
0.105807 -0.108267 0.488669
0.105904 -0.104268 0.489136
0.100963 -0.103505 0.489609
0.101398 -0.0995287 0.490021
0.0973988 -0.0994429 0.490391
0.0975628 -0.0964474 0.490731
0.0926865 -0.0953423 0.491117
0.0934235 -0.0924342 0.491483
0.0895199 -0.0915612 0.491809
0.0900441 -0.0886073 0.492082
0.0870447 -0.0886671 0.492314
0.087256 -0.0866783 0.492538
0.0825813 -0.0849043 0.492893
0.0832421 -0.0830167 0.493182
0.0724232 -0.075809 0.494048
0.0740539 -0.0732909 0.494604
0.0720541 -0.073265 0.494707
0.0722857 -0.0722922 0.494828
0.0232252 -0.0223616 0.499122
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335
0.0225121 -0.0230627 0.499335

